Nonperiodic tilings related to Stern's diatomic series and based on tiles decorated with elements of $\mathbb{F}_p$

This paper presents the construction and various properties of substitution tilings related to Stern's diatomic series and based on tiles decorated with elements of $\mathbb{F}_p$ for some odd prime number $p$. These substitution tilings are additive in a sense that will be clarified later and lead to new nonperiodic tilings in one and two dimensions.

==> figure-tau-position.tikz <==
\node at (0,1/4) {$\varepsilon$};
\draw (-1/2,0) -- (1/2,0);
\node[scale=.5] at (-1/2,0)[circle,fill=black] {};
\node[scale=.5] at (1/2,0)[circle,fill=black] {};
\node at (-1/2,-3/4) {$\lambda$};
\node at (1/2,-3/4) {$\rho$};
\draw (-1,-1) -- (1,-1);
\node[scale=.5] at (-1,-1)[circle,fill=black] {};
\node[scale=.5] at (0,-1)[circle,fill=black] {};
\node[scale=.5] at (1,-1)[circle,fill=black] {};
\node at (-3/2,-7/4) {$\lambda\lambda$};
\node at (-1/2,-7/4) {$\lambda\rho$};
\node at (1/2,-7/4) {$\rho\lambda$};
\node at (3/2,-7/4) {$\rho\rho$};
\draw (-2,-2) -- (2,-2);
\node[scale=.5] at (-2,-2)[circle,fill=black] {};
\node[scale=.5] at (-1,-2)[circle,fill=black] {};
\node[scale=.5] at (0,-2)[circle,fill=black] {};
\node[scale=.5] at (1,-2)[circle,fill=black] {};
\node[scale=.5] at (2,-2)[circle,fill=black] {};
\node at (-7/2,-11/4) {$\lambda\lambda\lambda$};
\node at (-5/2,-11/4) {$\lambda\lambda\rho$};
\node at (-3/2,-11/4) {$\lambda\rho\lambda$};
\node at (-1/2,-11/4) {$\lambda\rho\rho$};
\node at (1/2,-11/4) {$\rho\lambda\lambda$};
\node at (3/2,-11/4) {$\rho\lambda\rho$};
\node at (5/2,-11/4) {$\rho\rho\lambda$};
\node at (7/2,-11/4) {$\rho\rho\rho$};
\draw (-4,-3) -- (4,-3);
\node[scale=.5] at (-4,-3)[circle,fill=black] {};
\node[scale=.5] at (-3,-3)[circle,fill=black] {};
\node[scale=.5] at (-2,-3)[circle,fill=black] {};
\node[scale=.5] at (-1,-3)[circle,fill=black] {};
\node[scale=.5] at (0,-3)[circle,fill=black] {};
\node[scale=.5] at (1,-3)[circle,fill=black] {};
\node[scale=.5] at (2,-3)[circle,fill=black] {};
\node[scale=.5] at (3,-3)[circle,fill=black] {};
\node[scale=.5] at (4,-3)[circle,fill=black] {};

